Enhancing Robot Assistive Behaviour with Reinforcement Learning and Theory of Mind

The adaptation to users' preferences and the ability to infer and interpret humans' beliefs and intents, which is known as the Theory of Mind (ToM), are two crucial aspects for achieving effective human-robot collaboration. Despite its importance, very few studies have investigated the impact of adaptive robots with ToM abilities. In this work, we present an exploratory comparative study to investigate how social robots equipped with ToM abilities impact users' performance and perception. We design a two-layer architecture. The Q-learning agent on the first layer learns the robot's higher-level behaviour. On the second layer, a heuristic-based ToM infers the user's intended strategy and is responsible for implementing the robot's assistance, as well as providing the motivation behind its choice. We conducted a user study in a real-world setting, involving 56 participants who interacted with either an adaptive robot capable of ToM, or with a robot lacking such abilities. Our findings suggest that participants in the ToM condition performed better, accepted the robot's assistance more often, and perceived its ability to adapt, predict and recognise their intents to a higher degree. Our preliminary insights could inform future research and pave the way for designing more complex computation architectures for adaptive behaviour with ToM capabilities.

==> reviews_from_iros.txt <==
R1

The paper investigates the performance of human subjects in a memory game when interacting with a robot equipped or not equipped with Theory of Mind (ToM). The authors propose a computational approach based on reinforcement learning that allows the robot to learn the behaviour that fits the user
based on the user's beliefs. Empirical results show that participants that interacted with the robot in the ToM condition performed better and accepted the assistance of the robot more frequently.

Overall the paper is well-written and the experiments are carefully conducted. I have a couple of minor
considerations that I have detailed below.

1) The paper can be improved by providing a better contextualization with respect to previous work. Regarding the computational model, it is necessary to discuss how the proposed model differs from previous models, especially those that directly modelled ToM abilities using reinforcement learning and other machine learning techniques (e.g. Vinanzi et al. 2019, Patacchiola and Cangelosi 2020). How the model differs from previous approaches? What are the advantages/disadvantages of this model?

2) The paper is centered around a Theory of Mind (ToM) hypothesis and the experiments have been designed to investigate cooperation with a robotic agent equipped or not equipped with ToM. However, some other factors may play a crucial role here such as perception of anthropomorphism, trust, and credibility. Those factors seem very important in human-robot interaction tasks, as showed by Zanatto et al. (2019) and by Ruocco et al. (2021). I would like a comment about this point, and I suggest adding a discussion about this at the end of the paper.

References:

Patacchiola, M., & Cangelosi, A. (2020). A developmental
cognitive architecture for trust and theory of mind in
humanoid robots. IEEE Transactions on Cybernetics, 52(3),
1947-1959.

Ruocco, M., Mou, W., Cangelosi, A., Jay, C., & Zanatto, D.
(2021, November). Theory of mind improves human’s trust in
an iterative human-robot game. In Proceedings of the 9th
International Conference on Human-Agent Interaction (pp.
227-234).

Vinanzi, S., Patacchiola, M., Chella, A., & Cangelosi, A.
(2019). Would a robot trust you? Developmental robotics
model of trust and theory of mind. Philosophical
Transactions of the Royal Society B, 374(1771), 20180032.

Zanatto, D., Patacchiola, M., Goslin, J., & Cangelosi, A.
(2019). Investigating cooperation with robotic peers. PloS
one, 14(11), e0225028.



R2


This paper presents an interesting contribution to the research on ToM for social robots and how it could be used to improve their adaptive abilities. The proposed computational approach to separate the mentalising model from the decision making process on when to give suggestions presents novel aspects and proves to have potential to advance the literature of the field. 

However, how it is outlined in the paper presents some major shortcomings, especially with respect to the motivations, evaluation and discussion of the obtained results. 

First of all, the authors frame their narrative around socially assistive robots needing to adapt to their users and use the memory game as an example of cognitive stimulation. While this is undeniably true, the authors do not explain who are the intended users of the proposed systems (this reviewer assumes older adults), how the needs of the specific population enter in the conversation when designing adaptive behaviours for SARs, if and how the memory game was developed following guidelines given by the clinical scenario and what is the role of the robot suggestions in this scenario. 
From a naive point of view, without these specifications, the readers may wonder why there is a need to have a robot giving suggestions when the aim is training cognitive abilities. 

- Add reference to "Serious Games for Dementia". 
- Why suggestions? In order to keep them stimulating during the session.
- Why ToM? To make the robot more trustworthy in the kind of suggestions provided (referred to previous work where that was not the case) Related to review 1 check with Alessandra if there are any interesting results about the experiment and related to trust.

The scenario described as-is seems more fitting to simulate a co-bot kind of interaction where users and robots need to find a solution to a problem together, rather than an assistive setting. 
In this regards, the first lines of the Discussion Section describe very well what is the contribution of the paper, on how the mentalising ability help the performance of the users, without going into assistance. 
On top of this, the authors claim their user study is ecological. However, it was run during a tech fair with participants that do not represent the population that would use a SAR. Hence, it is not really ecological.

The evaluation and presentation of the results from the in-person experiment needs more details:

1) the authors need to clarify H2 and the results on H2. As far as this reviewer has understood, the main point of the division in layers between q-learning and mentalisation model is to decouple the decision making on ‘when’ to give suggestion from the ‘how’ and ‘based on what’ the suggestion is made. The authors also underline that the q-learning algorithm was the same in both conditions of the experiment. However, H2 and the results in H2 seem to contradict these statements, as the ToM robot gives less suggestions than the non-ToM. This needs clarification.

2) The authors are suggested to revise how they present their statistical analysis as it is not clear by sentences like ‘we analyse the data using a t-test …’ or ‘we run the statistical analysis …’ what analysis they have done and on what data. Part of the answer to this question is in the Results Section but it needs to be rewritten to provide more rigour to the analysis and make sure that the reader
understand these points.

Ultimately, the discussion of the results is superficial. It reads more like a summary of the results than a complete discussion. The authors should incorporate more reasoning on why certain results may be the way they are, and what could be confound factors to the ultimate performance of participants (i.e., personal disposition, the setting being noisy and messy due to being a tech fair etc). 
In particular, the Discussion Section could have been a great place to discuss why this is important in assistance settings. 

In addition, from the submitted video, it is clear that the 2 robots (ToM and non-ToM) also used different utterances when giving their suggestions. This point is not discussed in the paper and it is an important aspect to take into consideration.

The paper is overall well written and easy to follow, apart from minimal typos (e.g. in Introduction ‘on the the Theory of Mind’, double the) a minor suggestion would e to restructure the introduction to give some information on the game before entering the paragraph ‘to address this research question’ as not knowing what the robot actually does makes it confusing to understand.
